Space-time registration-based model reduction of parameterized one-dimensional hyperbolic PDEs

We propose a model reduction procedure for rapid and reliable solution of parameterized hyperbolic partial differential equations. Due to the presence of parameter-dependent shock waves and contact discontinuities, these problems are extremely challenging for traditional model reduction approaches based on linear approximation spaces. The main ingredients of the proposed approach are (i) an adaptive space-time registration-based data compression procedure to align local features in a fixed reference domain, (ii) a space-time Petrov-Galerkin (minimum residual) formulation for the computation of the mapped solution, and (iii) a hyper-reduction procedure to speed up online computations. We present numerical results for a Burgers model problem and a shallow water model problem, to empirically demonstrate the potential of the method.

==> data_burgers_CG_ES1.dat <==
   1.0000000e+00   6.1513921e-03
   2.0000000e+00   4.2268643e-03
   3.0000000e+00   3.8540321e-03
   4.0000000e+00   1.9939542e-03
   5.0000000e+00   1.4650739e-02
   6.0000000e+00   1.6631694e-02
   7.0000000e+00   3.0577654e-01
   8.0000000e+00   3.6934385e-01
   9.0000000e+00   1.2538383e-02
   1.0000000e+01   2.0940871e-03
   1.1000000e+01   1.8617564e-03
   1.2000000e+01   7.4461971e-01
   1.3000000e+01   3.9514183e-03
   1.4000000e+01   3.3748139e-03
   1.5000000e+01   4.0579264e-03
   1.6000000e+01   9.7793196e-01
   1.7000000e+01   3.2180087e+00
   1.8000000e+01   2.2374773e+00
   1.9000000e+01   9.2946029e-01
   2.0000000e+01   4.5262706e+00


==> data_burgers_CG_ES2.dat <==
   1.0000000e+00   6.1521029e-03
   2.0000000e+00   4.2311909e-03
   3.0000000e+00   3.8181812e-03
   4.0000000e+00   2.0054710e-03
   5.0000000e+00   1.5802653e-03
   6.0000000e+00   1.3345657e-03
   7.0000000e+00   1.2133819e-03
   8.0000000e+00   9.8843138e-04
   9.0000000e+00   8.9599998e-04
   1.0000000e+01   8.6752837e-04
   1.1000000e+01   9.0177037e-04
   1.2000000e+01   9.2000311e-04
   1.3000000e+01   9.2256508e-04
   1.4000000e+01   9.1849611e-04
   1.5000000e+01   9.1370953e-04
   1.6000000e+01   9.1451647e-04
   1.7000000e+01   9.4748006e-04
   1.8000000e+01   1.0316122e-03
   1.9000000e+01   1.0184278e-03
   2.0000000e+01   1.0267122e-03


==> data_burgers_CG_ES3.dat <==
   1.0000000e+00   6.1524669e-03
   2.0000000e+00   4.2311392e-03
   3.0000000e+00   3.8154476e-03
   4.0000000e+00   1.9935417e-03
   5.0000000e+00   1.5964687e-03
   6.0000000e+00   1.3604645e-03
   7.0000000e+00   1.1966969e-03
   8.0000000e+00   9.2976555e-04
   9.0000000e+00   8.9005012e-04
   1.0000000e+01   8.8810596e-04
   1.1000000e+01   9.2956918e-04
   1.2000000e+01   9.2483718e-04
   1.3000000e+01   9.2783968e-04
   1.4000000e+01   9.1955695e-04
   1.5000000e+01   9.2887956e-04
   1.6000000e+01   9.2350290e-04
   1.7000000e+01   9.5651568e-04
   1.8000000e+01   1.0469665e-03
   1.9000000e+01   1.0630601e-03
   2.0000000e+01   1.0780696e-03


==> data_burgers_CG_gal.dat <==
   1.0000000e+00   6.0325603e-03
   2.0000000e+00   4.2234492e-03
   3.0000000e+00   1.1885320e-02
   4.0000000e+00   1.9354997e-02
   5.0000000e+00   1.3311192e-02
   6.0000000e+00   1.1314339e-02
   7.0000000e+00   1.0034017e-02
   8.0000000e+00   5.0591396e-03
   9.0000000e+00   3.0455727e-03
   1.0000000e+01   2.9281245e-03
   1.1000000e+01   2.8840315e-03
   1.2000000e+01   2.4925603e-03
   1.3000000e+01   5.9788435e-03
   1.4000000e+01   3.7337883e-03
   1.5000000e+01   3.2860731e-03
   1.6000000e+01   2.7931171e-03
   1.7000000e+01   2.5905614e-03
   1.8000000e+01   2.3817973e-03
   1.9000000e+01   2.3769296e-03
   2.0000000e+01   2.4438815e-03


==> data_burgers_CG_minres.dat <==
   1.0000000e+00   6.1525678e-03
   2.0000000e+00   4.2338200e-03
   3.0000000e+00   3.8009391e-03
   4.0000000e+00   2.0825703e-03
   5.0000000e+00   1.8299610e-03
   6.0000000e+00   1.6001112e-03
   7.0000000e+00   1.4662676e-03
   8.0000000e+00   1.2546547e-03
   9.0000000e+00   1.2481911e-03
   1.0000000e+01   1.2662592e-03
   1.1000000e+01   1.3311208e-03
   1.2000000e+01   1.3174286e-03
   1.3000000e+01   1.3121599e-03
   1.4000000e+01   1.2728334e-03
   1.5000000e+01   1.2788437e-03
   1.6000000e+01   1.3031749e-03
   1.7000000e+01   1.2403503e-03
   1.8000000e+01   1.3452244e-03
   1.9000000e+01   1.3482405e-03
   2.0000000e+01   1.3584110e-03


==> data_burgers_CG_proj.dat <==
   1.0000000e+00   5.8974485e-03
   2.0000000e+00   3.9972539e-03
   3.0000000e+00   2.4072093e-03
   4.0000000e+00   8.2529082e-04
   5.0000000e+00   6.2475090e-04
   6.0000000e+00   4.8967258e-04
   7.0000000e+00   4.3726420e-04
   8.0000000e+00   3.9896709e-04
   9.0000000e+00   3.6489109e-04
   1.0000000e+01   3.5145724e-04
   1.1000000e+01   3.4802783e-04
   1.2000000e+01   3.4421031e-04
   1.3000000e+01   3.3995207e-04
   1.4000000e+01   3.3736181e-04
   1.5000000e+01   3.3633842e-04
   1.6000000e+01   3.3508368e-04
   1.7000000e+01   3.3406936e-04
   1.8000000e+01   3.3342443e-04
   1.9000000e+01   3.3258174e-04
   2.0000000e+01   3.3188759e-04


==> data_burgers_DG_ES1.dat <==
   1.0000000e+00   6.1405621e-03
   2.0000000e+00   4.2086846e-03
   3.0000000e+00   3.8710574e-03
   4.0000000e+00   2.2602657e-03
   5.0000000e+00   3.9024687e-01
   6.0000000e+00   1.8386142e-02
   7.0000000e+00   8.0980231e-03
   8.0000000e+00   1.3939908e-01
   9.0000000e+00   9.8010888e-03
   1.0000000e+01   3.1510203e-03
   1.1000000e+01   1.3405204e-03
   1.2000000e+01   2.6316369e-01
   1.3000000e+01   1.4366452e-03
   1.4000000e+01   1.0074890e-03
   1.5000000e+01   6.1217320e-04
   1.6000000e+01   7.2779854e-04
   1.7000000e+01   6.4250981e-04
   1.8000000e+01   1.9432361e-01
   1.9000000e+01   8.9351437e-04
   2.0000000e+01   7.7701067e-04


==> data_burgers_DG_ES2.dat <==
   1.0000000e+00   6.1412795e-03
   2.0000000e+00   4.2133011e-03
   3.0000000e+00   3.8547037e-03
   4.0000000e+00   1.8831721e-03
   5.0000000e+00   1.4781109e-03
   6.0000000e+00   1.1280511e-03
   7.0000000e+00   7.2123490e-04
   8.0000000e+00   4.3993170e-04
   9.0000000e+00   3.3215753e-04
   1.0000000e+01   2.3081846e-04
   1.1000000e+01   2.1583368e-04
   1.2000000e+01   2.0664866e-04
   1.3000000e+01   1.6689840e-04
   1.4000000e+01   1.3574407e-04
   1.5000000e+01   1.2805149e-04
   1.6000000e+01   1.1159059e-04
   1.7000000e+01   7.5458838e-05
   1.8000000e+01   7.2461603e-05
   1.9000000e+01   7.0854895e-05
   2.0000000e+01   5.1298966e-05


==> data_burgers_DG_ES3.dat <==
   1.0000000e+00   6.1416423e-03
   2.0000000e+00   4.2132818e-03
   3.0000000e+00   3.8502638e-03
   4.0000000e+00   1.8774189e-03
   5.0000000e+00   1.4525924e-03
   6.0000000e+00   1.1030206e-03
   7.0000000e+00   7.1999844e-04
   8.0000000e+00   4.7926241e-04
   9.0000000e+00   3.6481582e-04
   1.0000000e+01   2.4165343e-04
   1.1000000e+01   2.2629768e-04
   1.2000000e+01   2.1259859e-04
   1.3000000e+01   1.7182916e-04
   1.4000000e+01   1.3717401e-04
   1.5000000e+01   1.2960475e-04
   1.6000000e+01   1.1236463e-04
   1.7000000e+01   7.4444848e-05
   1.8000000e+01   7.0841601e-05
   1.9000000e+01   6.9231370e-05
   2.0000000e+01   5.1333339e-05


==> data_burgers_DG_gal.dat <==
   1.0000000e+00   6.0870819e-03
   2.0000000e+00   4.2407226e-03
   3.0000000e+00   1.1130304e-02
   4.0000000e+00   4.7550611e-03
   5.0000000e+00   6.5783139e-03
   6.0000000e+00   3.4439115e-01
   7.0000000e+00   4.7446234e-03
   8.0000000e+00   3.0826613e-03
   9.0000000e+00   1.0912056e-03
   1.0000000e+01   8.7638473e-04
   1.1000000e+01   8.4221787e-04
   1.2000000e+01   1.3942698e-03
   1.3000000e+01   6.8311270e-04
   1.4000000e+01   8.6964375e-04
   1.5000000e+01   6.5647530e-04
   1.6000000e+01   6.4657672e-04
   1.7000000e+01   5.0266462e-04
   1.8000000e+01   5.0580273e-04
   1.9000000e+01   4.5796185e-04
   2.0000000e+01   3.8123857e-04


==> data_burgers_DG_minres.dat <==
   1.0000000e+00   6.1417611e-03
   2.0000000e+00   4.2152695e-03
   3.0000000e+00   3.8530563e-03
   4.0000000e+00   1.8857349e-03
   5.0000000e+00   1.4569081e-03
   6.0000000e+00   1.0954292e-03
   7.0000000e+00   7.2168267e-04
   8.0000000e+00   5.0298006e-04
   9.0000000e+00   3.7879612e-04
   1.0000000e+01   2.5020953e-04
   1.1000000e+01   2.3485120e-04
   1.2000000e+01   2.1951458e-04
   1.3000000e+01   1.7767477e-04
   1.4000000e+01   1.3873253e-04
   1.5000000e+01   1.3086572e-04
   1.6000000e+01   1.1304684e-04
   1.7000000e+01   7.5859724e-05
   1.8000000e+01   7.1506742e-05
   1.9000000e+01   7.0216719e-05
   2.0000000e+01   5.2095471e-05


==> data_burgers_DG_proj.dat <==
   1.0000000e+00   5.8859815e-03
   2.0000000e+00   3.9787423e-03
   3.0000000e+00   2.3770679e-03
   4.0000000e+00   7.4674253e-04
   5.0000000e+00   5.2433526e-04
   6.0000000e+00   3.5072578e-04
   7.0000000e+00   2.7607642e-04
   8.0000000e+00   2.1219601e-04
   9.0000000e+00   1.5058394e-04
   1.0000000e+01   1.1524627e-04
   1.1000000e+01   1.0534743e-04
   1.2000000e+01   9.4512445e-05
   1.3000000e+01   7.7351380e-05
   1.4000000e+01   6.3808541e-05
   1.5000000e+01   5.8073696e-05
   1.6000000e+01   5.0584876e-05
   1.7000000e+01   4.3506378e-05
   1.8000000e+01   3.9053386e-05
   1.9000000e+01   3.2795466e-05
   2.0000000e+01   2.7358426e-05


==> data_sv_CG_ES1.dat <==
   1.0000000e+00   4.5693690e-02
   2.0000000e+00   7.0410603e-03
   3.0000000e+00   4.5487591e-03
   4.0000000e+00   4.8586985e-03
   5.0000000e+00   2.8744807e-03
   6.0000000e+00   1.4730687e-03
   7.0000000e+00   1.4353458e-03
   8.0000000e+00   1.4039943e-03
   9.0000000e+00   1.3462249e-03
   1.0000000e+01   1.2795331e-03
   1.1000000e+01   1.0301119e-03
   1.2000000e+01   9.9923463e-04
   1.3000000e+01   9.1584174e-04
   1.4000000e+01   9.6424928e-04
   1.5000000e+01   9.5805157e-04
   1.6000000e+01   9.4863672e-04
   1.7000000e+01   9.5155848e-04
   1.8000000e+01   9.4530132e-04
   1.9000000e+01   9.4698088e-04
   2.0000000e+01   9.4065569e-04


==> data_sv_CG_ES2.dat <==
   1.0000000e+00   4.5701966e-02
   2.0000000e+00   7.0857665e-03
   3.0000000e+00   4.6313103e-03
   4.0000000e+00   4.1603941e-03
   5.0000000e+00   2.6968240e-03
   6.0000000e+00   1.5371675e-03
   7.0000000e+00   1.4365571e-03
   8.0000000e+00   1.3936606e-03
   9.0000000e+00   1.3498529e-03
   1.0000000e+01   1.2377273e-03
   1.1000000e+01   1.0378702e-03
   1.2000000e+01   1.0541149e-03
   1.3000000e+01   9.5835127e-04
   1.4000000e+01   9.8416940e-04
   1.5000000e+01   9.6486009e-04
   1.6000000e+01   9.5403495e-04
   1.7000000e+01   9.5690116e-04
   1.8000000e+01   9.1794362e-04
   1.9000000e+01   8.8860912e-04
   2.0000000e+01   8.9339400e-04


==> data_sv_CG_ES3.dat <==
   1.0000000e+00   4.5698226e-02
   2.0000000e+00   7.0691836e-03
   3.0000000e+00   4.6327988e-03
   4.0000000e+00   4.0920600e-03
   5.0000000e+00   2.6616072e-03
   6.0000000e+00   1.5302506e-03
   7.0000000e+00   1.3930270e-03
   8.0000000e+00   1.3293538e-03
   9.0000000e+00   1.2377292e-03
   1.0000000e+01   1.1300135e-03
   1.1000000e+01   9.7433392e-04
   1.2000000e+01   8.9960740e-04
   1.3000000e+01   8.3295936e-04
   1.4000000e+01   8.9673155e-04
   1.5000000e+01   8.7717238e-04
   1.6000000e+01   8.5042475e-04
   1.7000000e+01   8.5151939e-04
   1.8000000e+01   8.4165853e-04
   1.9000000e+01   8.3807794e-04
   2.0000000e+01   8.1548736e-04


==> data_sv_CG_gal.dat <==
   1.0000000e+00   4.2062235e-02
   2.0000000e+00   7.4766286e-03
   3.0000000e+00   6.3749190e-03
   4.0000000e+00   1.7466655e-01
   5.0000000e+00   4.1894795e-03
   6.0000000e+00   3.5550051e-03
   7.0000000e+00   3.6773730e-03
   8.0000000e+00   6.5038586e-03
   9.0000000e+00   2.0554091e-01
   1.0000000e+01   3.2674689e-03
   1.1000000e+01   4.3455991e-03
   1.2000000e+01   1.4516902e-03
   1.3000000e+01   1.3375313e-03
   1.4000000e+01   9.7123874e-02
   1.5000000e+01   1.4634821e-03
   1.6000000e+01   1.2999553e-03
   1.7000000e+01   1.2589155e-03
   1.8000000e+01   8.6870254e-04
   1.9000000e+01   6.9149090e-04
   2.0000000e+01   6.7752586e-04


==> data_sv_CG_minres.dat <==
   1.0000000e+00   4.5672937e-02
   2.0000000e+00   7.0766244e-03
   3.0000000e+00   4.6331484e-03
   4.0000000e+00   4.0231117e-03
   5.0000000e+00   2.6733084e-03
   6.0000000e+00   1.7545480e-03
   7.0000000e+00   1.7406754e-03
   8.0000000e+00   1.7236707e-03
   9.0000000e+00   1.6924121e-03
   1.0000000e+01   1.6057444e-03
   1.1000000e+01   1.4407592e-03
   1.2000000e+01   1.4552057e-03
   1.3000000e+01   1.3929802e-03
   1.4000000e+01   1.4771257e-03
   1.5000000e+01   1.4559720e-03
   1.6000000e+01   1.4407516e-03
   1.7000000e+01   1.4616663e-03
   1.8000000e+01   1.4329727e-03
   1.9000000e+01   1.4405387e-03
   2.0000000e+01   1.4186855e-03


==> data_sv_CG_proj.dat <==
   1.0000000e+00   4.1867002e-02
   2.0000000e+00   6.6166145e-03
   3.0000000e+00   4.4613571e-03
   4.0000000e+00   2.3290095e-03
   5.0000000e+00   1.5205490e-03
   6.0000000e+00   1.0741454e-03
   7.0000000e+00   7.9794163e-04
   8.0000000e+00   6.6214497e-04
   9.0000000e+00   5.7075198e-04
   1.0000000e+01   5.0115030e-04
   1.1000000e+01   4.2181900e-04
   1.2000000e+01   3.6258612e-04
   1.3000000e+01   3.1730834e-04
   1.4000000e+01   2.8253136e-04
   1.5000000e+01   2.6467404e-04
   1.6000000e+01   2.4799061e-04
   1.7000000e+01   2.3986780e-04
   1.8000000e+01   2.2938560e-04
   1.9000000e+01   2.2550777e-04
   2.0000000e+01   2.2204008e-04


==> data_sv_DG_ES1.dat <==
   1.0000000e+00   4.5693690e-02
   2.0000000e+00   7.0393903e-03
   3.0000000e+00   4.5404219e-03
   4.0000000e+00   5.0923489e-03
   5.0000000e+00   2.9154161e-03
   6.0000000e+00   1.6535852e-03
   7.0000000e+00   1.3394827e-03
   8.0000000e+00   1.3736413e-03
   9.0000000e+00   1.3734918e-03
   1.0000000e+01   1.2564958e-03
   1.1000000e+01   8.7805236e-04
   1.2000000e+01   5.9791952e-04
   1.3000000e+01   4.2663600e-04
   1.4000000e+01   3.3682804e-04
   1.5000000e+01   3.0537682e-04
   1.6000000e+01   2.9352009e-04
   1.7000000e+01   1.7899203e-04
   1.8000000e+01   1.6229289e-04
   1.9000000e+01   1.5826477e-04
   2.0000000e+01   1.4698134e-04


==> data_sv_DG_ES2.dat <==
   1.0000000e+00   4.5682767e-02
   2.0000000e+00   7.0788438e-03
   3.0000000e+00   4.6211324e-03
   4.0000000e+00   4.2428430e-03
   5.0000000e+00   2.7249384e-03
   6.0000000e+00   1.4361129e-03
   7.0000000e+00   1.2335263e-03
   8.0000000e+00   1.0594857e-03
   9.0000000e+00   9.3951722e-04
   1.0000000e+01   7.6356094e-04
   1.1000000e+01   5.9261481e-04
   1.2000000e+01   4.2660415e-04
   1.3000000e+01   3.6620474e-04
   1.4000000e+01   3.2769912e-04
   1.5000000e+01   2.5238702e-04
   1.6000000e+01   2.3213152e-04
   1.7000000e+01   1.8324606e-04
   1.8000000e+01   1.5843604e-04
   1.9000000e+01   1.5671329e-04
   2.0000000e+01   1.5038852e-04


==> data_sv_DG_ES3.dat <==
   1.0000000e+00   4.5681746e-02
   2.0000000e+00   7.0670715e-03
   3.0000000e+00   4.6224326e-03
   4.0000000e+00   4.1718747e-03
   5.0000000e+00   2.6904599e-03
   6.0000000e+00   1.4400072e-03
   7.0000000e+00   1.2400309e-03
   8.0000000e+00   1.1033012e-03
   9.0000000e+00   9.2863656e-04
   1.0000000e+01   7.5627028e-04
   1.1000000e+01   6.0823970e-04
   1.2000000e+01   4.4698637e-04
   1.3000000e+01   3.6806180e-04
   1.4000000e+01   3.3192046e-04
   1.5000000e+01   2.5801152e-04
   1.6000000e+01   2.3243943e-04
   1.7000000e+01   1.8801720e-04
   1.8000000e+01   1.6194643e-04
   1.9000000e+01   1.6148428e-04
   2.0000000e+01   1.5459507e-04


==> data_sv_DG_gal.dat <==
   1.0000000e+00   4.2061633e-02
   2.0000000e+00   7.4061807e-03
   3.0000000e+00   6.2400308e-03
   4.0000000e+00   1.4147718e-02
   5.0000000e+00   4.0805046e-03
   6.0000000e+00   3.5033327e-03
   7.0000000e+00   3.7366835e-03
   8.0000000e+00   2.1229976e-01
   9.0000000e+00   2.9552605e-01
   1.0000000e+01   3.5775553e-03
   1.1000000e+01   2.3495788e-03
   1.2000000e+01   7.4477136e-04
   1.3000000e+01   5.9916309e-04
   1.4000000e+01   7.1874792e-04
   1.5000000e+01   5.3384234e-04
   1.6000000e+01   4.6681147e-04
   1.7000000e+01   4.4414480e-04
   1.8000000e+01   3.9610425e-04
   1.9000000e+01   3.5236860e-04
   2.0000000e+01   2.3828314e-04


==> data_sv_DG_minres.dat <==
   1.0000000e+00   4.5672369e-02
   2.0000000e+00   7.0696412e-03
   3.0000000e+00   4.6212905e-03
   4.0000000e+00   4.1735952e-03
   5.0000000e+00   2.6841417e-03
   6.0000000e+00   1.4429631e-03
   7.0000000e+00   1.2360902e-03
   8.0000000e+00   1.1085745e-03
   9.0000000e+00   9.3330336e-04
   1.0000000e+01   7.6098163e-04
   1.1000000e+01   6.1235877e-04
   1.2000000e+01   4.5072974e-04
   1.3000000e+01   3.7386744e-04
   1.4000000e+01   3.3853958e-04
   1.5000000e+01   2.6271945e-04
   1.6000000e+01   2.3715319e-04
   1.7000000e+01   1.8912010e-04
   1.8000000e+01   1.6266761e-04
   1.9000000e+01   1.6178234e-04
   2.0000000e+01   1.5471104e-04


==> data_sv_DG_proj.dat <==
   1.0000000e+00   4.1866395e-02
   2.0000000e+00   6.6122981e-03
   3.0000000e+00   4.4552969e-03
   4.0000000e+00   2.3182303e-03
   5.0000000e+00   1.5024583e-03
   6.0000000e+00   1.0467922e-03
   7.0000000e+00   7.6301267e-04
   8.0000000e+00   6.2055800e-04
   9.0000000e+00   5.1949282e-04
   1.0000000e+01   4.4180394e-04
   1.1000000e+01   3.5012106e-04
   1.2000000e+01   2.8077167e-04
   1.3000000e+01   2.2630865e-04
   1.4000000e+01   1.7937567e-04
   1.5000000e+01   1.5118983e-04
   1.6000000e+01   1.2738989e-04
   1.7000000e+01   1.0892918e-04
   1.8000000e+01   9.1823046e-05
   1.9000000e+01   8.2095974e-05
   2.0000000e+01   7.5307045e-05

